Self-Centering 3-DoF Feet Controller for Hands-Free Locomotion Control in Telepresence and Virtual Reality

We present a novel seated feet controller for handling 3-DoF aimed to control locomotion for telepresence robotics and virtual reality environments. Tilting the feet on two axes yields in forward, backward and sideways motion. In addition, a separate rotary joint allows for rotation around the vertical axis. Attached springs on all joints self-center the controller. The HTC Vive tracker is used to translate the trackers' orientation into locomotion commands. The proposed self-centering feet controller was used successfully for the ANA Avatar XPRIZE competition, where a naive operator traversed the robot through a longer distance, surpassing obstacles while solving various interaction and manipulation tasks in between. We publicly provide the models of the mostly 3D-printed feet controller for reproduction.

==> data/rudder_day2.csv <==
Time, x_vel,y_vel,yaw
0.015906321, -0,0,-0
0.215916692, -0,0,-0
0.415923537, -0,0,-0
0.795916814, -0,0,-0
0.995933207, -0,0,-0
1.295946540, -0,0,-0
1.495922467, -0,0,-0
1.695865792, -0,0,-0
1.895890310, -0,0,-0
2.095925368, -0,0,-0
2.295953463, -0.221258,0,-0
2.495919361, -0.229371,0,-0
2.695908122, -0.222707,0,-0
2.895908124, -0.220222,0,-0
3.095906814, -0.205424,0,-0
3.295925531, -0.205427,0,-0
3.495910184, -0.194059,0,-0
3.695917721, -0.17492,0,-0
3.896024163, -0,0,-0
4.095886005, -0,0,-0
4.295909271, -0,0,-0
4.495935533, -0,0,-0.13287
4.695912882, -0,0,-0.397675
4.895906291, -0,0,-0.438223
5.095894992, -0,0,-0.44139
5.295924700, -0,0,-0.446749
5.495895567, -0,0,-0.448307
5.696237473, -0,0,-0.448631
5.895923674, -0,0,-0.448041
6.095887358, -0,0,-0.447317
6.295909201, -0,0,-0.448517
6.495924141, -0,0,-0.448945
6.695936787, -0,0,-0.449082
6.895912363, -0,0,-0.448766
7.095930960, -0,0,-0.448288
7.295914061, -0,0,-0.448291
7.495918591, -0,0,-0.448381
7.695925596, -0,0,-0.448517
7.895921210, -0,0,-0.44791
8.095920261, -0,0,-0.448015
8.295930732, -0,0,-0.448107
8.495926998, -0,0,-0.447321
8.695914807, -0,0,-0.446023
8.895923776, -0,0,-0.408044
9.095926843, -0,0,-0
9.295931504, -0,0,-0
9.495936566, -0,0,0.00427044
9.695917622, 0.278465,0,-0
9.895927954, 0.567297,0,0.00696121
10.095922345, 0.593711,0,0.00914896
10.295922678, 0.605187,0,0.021124
10.495940664, 0.531348,0,0.0791858
10.695919737, 0.630589,0,0.043177
10.895917585, 0.725812,0,0.0277328
11.095953955, 0.755806,0,0.0278384
11.295883254, 0.766386,0,0.0294043
11.495922029, 0.770737,0,0.0304764
11.695925077, 0.77287,0,0.0306134
11.895913878, 0.776158,0,0.0307189
12.095918328, 0.813005,0,0.0356318
12.295926766, 0.858001,0,0.0424638
12.496386415, 0.862781,0,0.0420165
12.695950184, 0.868551,0,0.0422524
12.895920010, 0.882339,0,0.0384778
13.095921474, 0.881628,0,0.0378492
13.295925805, 0.881292,0,0.0377038
13.495909195, 0.883526,0,0.0378841
13.695925368, 0.884017,0,0.0375276
13.895937252, 0.892739,0,0.0375839
14.095910093, 0.9462,0,0.0369001
14.295943248, 0.948215,0,0.0373347
14.495872817, 0.957729,0,0.0377506
14.695930117, 0.968049,0,0.0385761
14.895918177, 0.966236,0,0.0395195
15.095913570, 0.958716,0,0.0389369
15.295935013, 0.953821,0,0.0390086
15.495941718, 0.947098,0,0.0387678
15.695915410, 0.905857,0,0.0442101
15.895931382, 0.869311,0,0.048756
16.095919963, 0.718558,0,0.0774789
16.295920256, 0.220825,0,0.173946
16.495915088, -0,0,0.410679
16.695906223, -0,0,0.535394
16.895913239, -0,0,0.537681
17.095951854, -0,0,0.539243
17.295983996, -0,0,0.538722
17.495943833, -0,0,0.544869
17.695896035, -0,0,0.548986
17.895929269, -0,0,0.52598
18.095924813, -0,0,0.515111
18.295923282, -0,0,0.511335
18.495920118, -0,0,0.507595
18.695919198, -0,0,0.502582
18.895887280, -0,0,0.495665
19.095958827, -0,0,0.491694
19.295923633, -0,0,0.475852
19.495915269, -0,0,0.463246
19.695919679, -0,0,0.439316
19.895924220, -0,0,0.414478
20.095921517, -0,0,0.355064
20.295923453, -0,0,0.0756078
20.495908987, -0,0,-0
20.695943214, 0.377162,0,-0
20.895938517, 0.558618,0,-0
21.095917009, 0.441361,0,-0
21.295916951, 0.360556,0,-0.0666746
21.495913336, 0.460538,0,-0.0882793
21.695880486, 0.501376,0,-0.0810563
21.895942115, 0.465087,0,-0.116121
22.095939121, 0.427463,-0.0463386,-0.135472
22.295925798, 0.272315,-0.0662246,-0.104764
22.495918246, -0,-0.0387073,-0.103574
22.695918729, -0,0,-0
22.895921566, -0,0,-0
23.095920647, 0.223494,0,-0
23.295916872, 0.440972,0,-0
23.495921893, 0.620608,0,-0
23.695918178, 0.624991,0,-0
23.895929993, 0.57832,0,-0
24.095955793, 0.410432,0,-0
24.295918956, -0,0,-0
24.495916093, -0,0,-0
24.695915724, -0,0,-0
24.895920926, -0,0,-0
25.095900399, -0,0,-0
25.295902475, -0,0,-0
25.495921703, -0,0,-0
25.695936754, -0,0,-0
25.895903183, -0,0,-0
26.095942559, -0,0,-0
26.295913105, -0,0,-0
26.495915602, -0,0,-0
26.695918089, -0,0,-0
26.895916047, -0.117886,0,-0
27.096395402, -0.378811,0,-0
27.295870926, -0.451276,0,-0
27.495917356, -0.490433,0,-0
27.695946052, -0.504845,0,-0
27.895916318, -0.490248,0,-0
28.095966124, -0.411208,0,-0
28.295917675, -0.476214,0,-0
28.495915102, -0.488324,0,-0
28.695921406, -0.484551,0,-0
28.895924764, -0.4478,0,-0
29.095946557, -0.385604,0,0.0381417
29.296036559, -0,0,0.260685
29.495962953, -0,0,0.225536
29.695925354, -0,0,0.0258684
29.895922771, -0,0,-0.374143
30.095917142, -0,0,-0.488207
30.295920902, -0,0,-0.497462
30.495921114, -0,0,-0.507898
30.695911929, -0,0,-0.516133
30.895928252, -0,0,-0.517538
31.095901984, -0,-0.00127939,-0.516928
31.295909100, -0,-0.00648271,-0.516902
31.495950009, -0,-0.0233265,-0.519368
31.695897572, -0,-0.0235601,-0.521274
31.896105897, -0,-0.020094,-0.520436
32.095918877, -0,-0.0159137,-0.517304
32.295924178, -0,-0.0221829,-0.508445
32.495954057, -0,-0.0175701,-0.498003
32.695924473, -0,-0.0189473,-0.494442
32.895881855, -0,-0.0123979,-0.487219
33.095940507, -0,-0.00532165,-0.481595
33.295915542, -0,-0.00929474,-0.480814
33.495946032, -0,0,-0.468043
33.695919103, -0,0,-0.42912
33.895914426, -0,0,-0.392557
34.096008756, -0,0,-0.0893629
34.295890405, -0,-0.0967119,0.0310313
34.495987901, -0,-0.385078,-0
34.695912742, -0,-0.450841,-0
34.895890482, 0.0208594,-0.445528,-0
35.095940829, 0.349104,-0.286093,-0
35.295937795, 0.740507,-0.104365,-0
35.495919322, 0.793999,-0.0604417,-0
35.695944873, 0.804864,-0.0745505,-0
35.895884571, 0.829193,-0.0707371,-0
36.095930981, 0.846288,-0.0515824,-0
36.295918319, 0.879542,-0.0441856,-0
36.495917359, 0.903463,-0.0361219,-0
36.695898646, 0.854494,-0.1325,-0
36.895918465, 0.893686,-0.119741,-0
37.095898961, 0.922326,-0.114463,-0
37.295928528, 0.980826,-0.114686,-0
37.495905988, 0.969855,-0.120037,-0
37.695909948, 0.96414,-0.113992,-0
37.895920530, 0.954456,-0.10616,-0
38.095918738, 0.937981,-0.0817181,-0
38.295897400, 0.940972,-0.075853,-0
38.495905017, 0.938781,-0.0756948,-0
38.695915719, 0.940416,-0.0723102,-0
38.895918596, 0.936383,-0.0584509,-0
39.095916695, 0.933295,-0.0629182,-0
39.295912729, 0.927468,-0.0672397,-0
39.495925786, 0.923796,-0.0646725,-0
39.695927211, 0.922172,-0.0587431,-0
39.895912395, 0.919284,-0.041798,-0
40.095915443, 0.918167,-0.042738,-0
40.295921356, 0.920457,-0.0441025,-0
40.495916018, 0.946224,-0.0434624,-0
40.697382944, 1.09377,-0.0850092,-0
40.895926742, 1.20232,-0.0615452,-0
41.095916685, 1.27771,-0.0820749,-0
41.295904023, 1.28453,-0.160635,-0
41.496030464, 1.29562,-0.124324,-0
41.695921731, 1.30567,-0.116842,-0
41.895913437, 1.30615,-0.137258,-0
42.095914091, 1.30043,-0.236214,-0
42.295933419, 1.31812,-0.277014,-0
42.495913965, 1.31465,-0.279063,-0
42.695897556, 1.31937,-0.281456,-0
42.895902327, 1.33068,-0.253715,-0
43.095928047, 1.32638,-0.256719,-0
43.295945773, 1.32102,-0.203402,-0
43.495881865, 1.31136,-0.167359,-0
43.695924006, 1.30197,-0.219634,-0
43.895932544, 1.28941,-0.256617,-0
44.095903542, 1.29795,-0.235777,-0
44.295929342, 1.29757,-0.224012,-0
44.495896192, 1.28945,-0.198075,-0
44.695953362, 1.28762,-0.198837,-0
44.895909922, 1.28843,-0.197555,-0
45.095909002, 1.28051,-0.20008,-0
45.295912291, 1.2845,-0.199697,-0
45.495919286, 1.27801,-0.197736,-0
45.695891275, 1.25584,-0.182265,-0
45.895924410, 1.2563,-0.187345,-0
46.095882172, 1.25312,-0.195207,-0
46.295921869, 1.25353,-0.19957,-0
46.495935887, 1.2477,-0.204175,-0
46.695891666, 1.24274,-0.201928,-0
46.895937394, 1.24112,-0.198874,-0
47.095940883, 1.23989,-0.196699,-0
47.295921037, 1.24973,-0.195644,-0
47.495920709, 1.25257,-0.200106,-0
47.695925580, 1.25065,-0.196543,-0
47.895925432, 1.29305,-0.176768,-0
48.095931796, 1.45016,-0.0953764,-0
48.295918713, 1.52088,-0.0616163,-0
48.495917283, 1.60642,-0.0551348,-0
48.695924789, 1.66537,-0.0325732,-0
48.895928709, 1.6916,-0.0176162,-0
49.095926667, 1.70127,-0.028097,-0
49.295924365, 1.71708,-0.0223213,-0
49.495940467, 1.72114,-0.0143987,-0
49.695921443, 1.72313,-0.00567907,-0
49.895934740, 1.72223,-0.0120463,-0
50.095936125, 1.72141,-0.00619877,-0
50.295935346, 1.71987,0,-0
50.495940117, 1.70998,0,-0
50.695925762, 1.70599,0,-0
50.895975668, 1.7111,0,-0
51.095916108, 1.72373,0,-0
51.295920638, 1.74299,0,-0
51.495918977, 1.73398,0,-0
51.695934308, 1.72811,0,-0
51.895910055, 1.71155,0,-0
52.095920146, 1.67405,0,-0
52.295941198, 1.57638,0,-0
52.495916593, 1.50549,0,-0
52.696019299, 1.41796,0,0.0540933
52.895925154, 1.37788,0,0.0594583
53.095906029, 1.04875,0,0.303687
53.295913656, 1.25009,0,0.265417
53.495915561, 1.33412,0,0.270776
53.695926644, 1.36988,0,0.284333
53.895952555, 1.39523,0,0.294015
54.095908244, 1.35776,0,0.303865
54.295945736, 1.28635,0,0.326862
54.495909981, 1.21881,0,0.332783
54.695917808, 1.04505,0,0.391913
54.895925204, 1.0179,0,0.439004
55.095906150, 1.0754,0,0.420827
55.295916592, 1.06871,0,0.406231
55.495936952, 1.06549,0,0.406849
55.695915284, 1.03514,0,0.394803
55.895925495, 0.923497,0,0.373383
56.095949282, 0.459082,0,0.355821
56.295938834, -0,0,0.202745
56.495921995, -0,0,0.0313699
56.695908391, -0,0,0.068552
56.895912311, -0,0,0.206436
57.095920538, -0,0,0.305479
57.295922163, -0,0,0.265496
57.495949928, -0,0,0.275181
57.695908772, -0,0,0.27435
57.895906039, -0,0,0.277429
58.095920078, -0,0,0.279843
58.295921573, -0,0,0.241386
58.495925552, -0,0,0.178882
58.695961272, -0,0,0.124882
58.895909356, -0,0,0.0836349
59.095965364, -0,0,0.0649093
59.295901936, -0,0,0.0442553
59.495916395, -0,0,0.0344517
59.695935453, -0,0,-0
59.895919826, 0.234045,0,-0
60.095928474, 0.275034,0,-0
60.295921643, 0.234824,0,-0
60.495977410, 0.077856,0,-0
60.695916828, -0,0,-0
60.895907753, -0,0,-0
61.095932021, -0,0,-0
61.295922866, -0,0,-0
61.495916566, -0,0,-0
61.695930554, -0,0,-0
61.895930907, -0,0,-0
62.095918386, -0,0,-0
62.295940620, -0,0,-0
62.495917067, -0,0,-0
62.695921478, -0,0,-0
62.895933182, -0,0,-0
63.095937652, -0,0,-0
63.295942894, -0,0,-0
63.495951513, -0,0,-0
63.695941776, -0,0,-0
63.895982756, -0,0,-0
64.095958873, -0,0,-0
64.295944608, -0,0,-0
64.495917699, -0,0,-0
64.695943991, -0,0,-0
64.895937341, -0,0,-0
65.095967459, -0,0,-0
65.295920443, -0,0,-0
65.495919443, -0,0,-0
65.695929715, -0,0,-0
65.895928955, 0.142009,0,-0
66.095916614, 0.107416,0,-0
66.295922788, 0.0834696,0,-0
66.495892663, 0.0573119,0,-0
66.695921560, 0.0469226,0,-0
66.895946458, -0,0,-0
67.095940018, -0,0,-0
67.295927837, -0,0,-0
67.495903664, -0,0,-0
67.695908194, -0,0,-0
67.895925820, -0,0,-0
68.095919890, -0,0,-0
68.295946863, -0,0,-0
68.495891842, -0,0,-0
68.695975572, -0,0,-0
68.895907856, -0,0,-0
69.095921804, -0,0,-0
69.295932597, -0,0,-0
69.495891361, -0,0,-0
69.695958830, -0,0,-0
69.895914509, -0,0,-0
70.095921955, -0,0,-0
70.295941855, -0,0,-0
70.495895590, -0,0,-0
70.695913395, -0,0,-0
70.895913518, -0,0,-0
71.095920202, -0,0,-0
71.295936305, -0,0,-0
71.495929153, -0,0,-0
71.695922793, -0,0,-0
71.896094569, -0,0,-0
72.095916897, -0,0,-0
72.296297366, -0,0,-0
72.495921429, -0,0,-0
72.695862550, -0,0,-0
72.895921003, -0,0,-0
73.095922167, -0,0,-0
73.295917711, -0,0,-0
73.495956696, -0,0,-0
73.695950136, -0,0,-0
73.896186814, -0,0,-0
74.095909082, -0,0,-0
74.295910567, -0,0,-0
74.495912132, -0,0,-0
74.695917054, -0,0,-0
74.895913869, -0,0,-0
75.095885999, -0,0,-0
75.295932008, -0,0,-0
75.495920829, -0,0,-0
75.695924107, -0,0,-0
75.895908069, -0,0,-0
76.095928139, -0,0,-0
76.295916048, -0,0,-0
76.495923083, -0,0,-0
76.695944786, -0,0,-0
76.895977971, -0,0,-0
77.095921787, -0,0,-0
77.295911901, -0,0,-0
77.495940146, -0,0,-0
77.695906344, -0,0,-0
77.895933698, -0,0,-0
78.095888455, -0,0,-0
78.295918975, -0,0,-0
78.495930919, -0,0,-0
78.695920351, -0,0,-0
78.896036492, -0,0,-0
79.095927028, -0,0,-0
79.295920037, -0,0,-0
79.495913607, -0,0,-0
79.695920482, -0,0,-0
79.896093771, -0,0,-0
80.095937428, -0,0,-0
80.295901262, -0,0,-0
80.495914188, -0,0,-0
80.695912728, -0,0,-0
80.895899505, -0,0,-0
81.095936597, -0,0,-0
81.295920478, -0,0,-0
81.495941450, -0,0,-0
81.695941492, -0,0,-0
81.895932898, -0,0,-0
82.095937849, -0,0,-0
82.295916992, -0,0,-0
82.495937342, -0,0,-0
82.695930191, -0,0,-0
82.895931475, -0,0,-0
83.095930896, -0,0,-0
83.295938162, -0,0,-0
83.495941000, -0,0,-0
83.695923859, -0,0,-0
83.895948488, -0,0,-0
84.095974569, -0,0,-0
84.295940237, -0,0,-0
84.495934147, -0,0,-0
84.695954167, -0,0,-0
84.895933741, -0,0,-0
85.095921840, -0,0,-0
85.295918316, -0,0,-0
85.495921674, -0,0,-0
85.695921847, -0,0,-0
85.895932238, -0,0,-0
86.095932140, -0.109378,0,-0
86.295928756, -0.144564,0,-0
86.495916805, -0.144447,0,-0
86.695931515, -0.173487,0,-0
86.895912882, -0,0,-0
87.095926099, -0,0,-0
87.295929898, -0,-0.0646317,-0
87.495924400, -0,-0.134684,-0
87.695911668, -0,-0.239808,-0
87.895921298, -0,-0.40209,-0
88.095921961, -0,-0.422536,-0
88.295931141, -0,-0.385023,-0
88.495937144, -0,-0.366355,-0
88.695912109, -0,-0.28688,-0
88.895923502, -0,0,-0
89.095939224, -0,0,-0
89.295934748, -0,0,-0
89.495893702, -0,0,-0
89.696127114, -0,0,-0
89.895937349, -0,0,-0
90.095867569, -0,0,-0
90.296067458, -0,0,-0
90.495940391, -0,0,-0
90.695953718, -0,0,-0
90.895932430, -0,0,-0
91.095894350, -0,0,-0
91.295934548, -0,0,-0
91.495910174, -0,0,-0
91.695889738, -0,0,-0
91.895932150, -0,0,-0
92.095906333, -0,0,-0
92.295917787, -0,0,-0
92.495912640, -0,0,-0
92.695930235, -0,0,-0
92.895908636, -0,0,-0
93.095905001, -0,0,-0
93.295922446, -0,0,-0
93.495929061, -0,0,-0
93.695912392, -0,0,-0
93.895921721, -0,0,-0
94.095954716, -0,0,-0
94.295920623, -0,0,-0
94.495919353, -0.190606,0,-0
94.695928883, -0.254835,0,-0
94.895931730, -0.277405,0,-0
95.095929608, -0.311779,0,-0
95.295922096, -0.308183,0,-0
95.495916558, -0.313607,0,-0
95.695928131, -0.309942,0,-0
95.895915029, -0.313499,0,-0
96.095923787, -0.30849,0,-0
96.295882351, -0.30777,0,-0
96.495914404, -0.311583,0,-0
96.695929725, -0.260833,0,-0
96.895930368, -0,0,-0.315485
97.095964314, -0,0,-0.460693
97.295912358, -0,0,-0.493971
97.495955812, -0,0,-0.518865
97.695928964, -0,0,-0.535925
97.895934005, -0,0,-0.539532
98.095967130, -0,0,-0.540345
98.295921716, -0,0,-0.546392
98.495910357, -0,0,-0.552671
98.695938001, -0,0,-0.544015
98.895943664, -0,0,-0.543499
99.096194870, -0,0,-0.536564
99.296024601, -0,0,-0.528343
99.495921599, -0,-0.0142559,-0.524029
99.695917623, -0,-0.033851,-0.517914
99.895932594, -0,-0.0659446,-0.509539
100.095878594, -0,-0.057606,-0.50376
100.295935894, -0,-0.0575798,-0.497319
100.495932540, -0,-0.0573743,-0.495218
100.695919898, -0,-0.0556319,-0.486933
100.895930590, -0,-0.064898,-0.485105
101.095951562, -0,-0.0775768,-0.482362
101.295914344, -0,-0.0842595,-0.476494
101.495917872, -0,-0.0936374,-0.452503
101.695925629, -0,-0.089212,-0.448397
101.895911895, -0,-0.0568304,-0.38933
102.095909493, -0,-0.452044,-0.241837
102.295905948, -0,-0.202152,-0
102.495922461, -0,-0.280884,-0.0252781
102.695938543, 0.111516,-0.121182,-0
102.895931172, 0.43436,0,-0
103.095912729, 0.48955,0,-0
103.295933009, 0.443521,0,-0
103.495985310, 0.50226,0,-0
103.695929477, 0.669626,0,-0
103.895914400, 0.658974,0,-0
104.095948607, 0.771026,0,-0
104.295925115, 0.821907,0,-0
104.495909207, 0.802228,0,-0
104.695953813, 0.776305,0,-0
104.895903350, 0.690857,0,-0
105.095908101, 0.62297,0,-0
105.295926849, 0.491022,0,-0
105.495906913, 0.522203,0,0.018301
105.695889883, 0.564136,0,0.0510472
105.895924110, 0.516849,0,0.0872696
106.095909454, 0.437003,0,0.108972
106.295935245, 0.342362,0,0.134246
106.495924647, 0.161016,0,0.187985
106.695922204, 0.386044,0,0.17046
106.895913350, 0.554247,0,0.155487
107.095950412, 0.589039,0,0.1438
107.295926599, 0.737784,0,0.145192
107.495929006, 0.750229,0,0.15934
107.695891888, 0.720904,0,0.151035
107.896104310, 0.7264,0,0.150425
108.095925986, 0.76155,0,0.151935
108.295925668, 0.668912,0,0.187041
108.495960044, 0.599458,0,0.186529
108.695909892, 0.584728,0,0.192776
108.895918360, 0.515108,0,0.187643
109.095922460, 0.225767,0,0.158857
109.295890181, 0.264921,0,0.156682
109.495944606, 0.304731,0,0.14596
109.695910393, 0.547227,0,0.149691
109.896462896, 0.687397,0,0.145006
110.096056562, 0.755594,0,0.146182
110.295918524, 0.786051,0,0.13134
110.495890474, 0.774991,0,0.128579
110.695922596, 0.679246,0,0.117053
110.895914703, 0.650098,0,0.129582
111.095928481, 0.676818,0,0.126561
111.295911952, 0.66451,0,0.129892
111.495903919, 0.430979,0,0.100364
111.695944648, 0.133604,0,-0
111.895920174, 0.125925,0,-0
112.095952447, 0.535085,0,-0.0214025
112.295918245, 0.760464,0,-0.00704434
112.495938906, 0.975607,-0.0655277,-0.0431335
112.695919762, 0.976848,-0.263007,-0.0668625
112.895923771, 0.949136,-0.316807,-0.0739927
113.096061794, 0.958996,-0.341498,-0.0797064
113.295953642, 1.05407,-0.273855,-0.0389714
113.495929879, 1.09234,-0.210431,-0
113.695927477, 1.12065,-0.109571,-0
113.896038137, 1.10325,-0.0718774,-0
114.095931108, 0.851028,0,0.146419
114.295938314, 0.890813,0,0.207363
114.495911335, 0.822036,0,0.328546
114.695917889, 0.577551,0,0.471491
114.895911389, 0.356643,0,0.53189
115.095907073, 0.15868,0,0.529794
115.295930209, 0.144143,0,0.529172
115.495900785, 0.128175,0,0.536201
115.695884296, 0.0832551,0,0.537631
115.895928942, 0.071636,0,0.536421
116.095905230, 0.0415073,0,0.532309
116.295883791, 0.0273254,0,0.527354
116.495955238, 0.0165491,0,0.523038
116.695914513, 0.0267204,0,0.521474
116.895917310, 0.0830811,0,0.516925
117.095926289, 0.180331,0,0.504254
117.295918677, 0.391046,0,0.414158
117.495999191, 0.519217,0,0.395197
117.695914914, 0.607751,-0.207733,0.308922
117.895909917, 0.612704,-0.250511,0.269512
118.095928143, 0.64604,-0.365695,0.293576
118.295912546, 0.624792,-0.535625,0.326601
118.495904964, 0.493389,-0.525502,0.385886
118.695922639, 0.346904,-0.460833,0.459031
118.895907403, -0,0,0.393156
119.095918716, -0,0,0.253453
119.295913979, -0,0,0.420071
119.495907359, -0,0,0.514398
119.695874319, -0,0,0.524277
119.895952779, -0,0,0.537558
120.095905261, -0,-0.12098,0.53766
120.295915983, -0,-0.360799,0.379184
120.495929721, -0,-0.959669,0.279536
120.695912541, -0,-1.2007,0.158038
120.895892205, -0,-1.31531,0.130644
121.095938184, -0,-1.35185,0.0563013
121.295898381, -0,-1.3728,0.0107289
121.495967994, -0,-1.17659,-0
121.695922981, -0,-0.917228,-0
121.895922082, -0,-0.60151,-0.192569
122.095922204, -0,-0.145186,-0.423969
122.295902599, -0,0,-0.494927
122.495907961, -0,0,-0.504686
122.695920807, -0,0,-0.423985
122.895918645, -0,0,-0.475782
123.095945418, -0,0,-0.50575
123.295921254, -0,0,-0.517013
123.495919012, -0,0,-0.529033
123.695921038, -0,0,-0.509823
123.895916110, -0,0,-0.416301
124.095912406, -0,0,-0
124.295963133, -0,0,-0
124.495895127, -0,0,-0
124.695944613, -0,0,-0
124.895911893, -0,0,-0
125.095908729, -0,0,-0
125.295948717, -0,0,0.041042
125.495899225, -0,0,0.0458361
125.695920578, -0,0,0.0586813
125.895912455, -0,0,0.0516259
126.095908599, -0,0,0.0875821
126.295903251, -0,0,0.108051
126.495918422, -0,0,0.223388
126.695899659, -0,0,0.30835
126.895928645, -0,0,0.293082
127.095908560, -0,0,0.151176
127.295910225, -0,0,0.000938331
127.495905418, 0.0293608,0,-0
127.695916501, 0.0238938,0,-0
127.895915962, -0,0,-0
128.096098809, -0,0,-0
128.295912139, -0,0,-0
128.495923653, 0.345548,0,-0
128.695897646, 0.554977,0,-0
128.895865047, 0.375197,0,-0
129.095922858, -0,0,-0
129.295865922, -0,0,-0
129.495946366, -0,0,-0
129.695895031, -0,0,-0
129.895923437, -0,0,-0
130.095976589, -0,0,-0
130.295921577, -0,0,-0
130.495918082, -0,0,-0
130.695860706, -0,0,-0
130.895906795, -0,0,-0
131.095912699, -0,0,-0
131.295919203, -0,0,-0
131.495921319, -0,0,-0
131.695903337, -0,0,-0
131.895909621, -0,0,-0
132.095913831, -0,0,-0
132.295904015, -0,0,-0
132.495895030, -0,0,-0
132.695932903, -0,0,-0
132.895920763, -0,0,-0
133.095916406, -0,0,-0
133.295915958, -0,0,-0
133.495912243, -0,0,-0
133.695911704, -0,0,-0
133.895906536, -0,0,-0
134.095912510, -0,0,-0
134.295919745, -0,0,-0
134.495863371, -0,0,-0
134.695912877, -0,0,-0
134.895921495, -0,0,-0
135.095927368, -0,0,-0
135.295875562, -0,0,-0
135.495971686, -0,0,-0
135.695915572, -0,0,-0
135.895942785, -0,0,-0
136.095924613, -0,0,-0
136.295944512, -0,0,-0
136.495931470, -0,0,-0
136.695932534, -0,0,-0
136.895926635, -0,0,-0
137.095934332, -0,0,-0
137.295916219, -0,0,-0
137.495945376, -0,0,-0
137.695927875, -0,0,-0
137.895938988, -0,0,-0
138.095916548, -0,0,-0
138.295923443, -0,0,-0
138.495934206, -0,0,-0
138.695916194, -0,0,-0
138.895954588, -0,0,-0
139.095933741, -0,0,-0
139.295948200, -0,0,-0
139.495952240, -0,0,-0
139.695913259, -0,0,-0
139.895954569, -0,0,-0
140.095915627, -0,0,-0
140.295930788, -0,0,-0
140.495915511, -0,0,-0
140.695953736, -0,0,-0
140.895916738, -0,0,-0
141.095918423, -0,0,-0
141.295911582, -0,0,-0
141.495964725, -0,0,-0
141.695918449, -0,0,-0
141.895893765, -0,0,-0
142.095914286, -0,0,-0
142.295913627, -0,0,-0
142.495933336, -0,0,-0
142.695934751, -0,0,-0
142.895916528, -0,0,-0
143.095885371, -0,0,-0
143.295922373, -0,0,-0
143.495879444, -0,0,-0
143.695923670, -0,0,-0
143.895924403, -0,0,-0
144.095918484, -0,0,-0
144.295925509, -0,0,-0
144.495923107, -0,0,-0
144.695914312, -0,0,-0
144.895916228, -0,0,-0
145.095915589, -0,0,-0
145.295909640, -0,0,-0
145.496156457, -0,0,-0
145.695912239, -0,0,-0
145.895881252, -0,0,-0
146.095924226, -0,0,-0
146.295919609, -0,0,-0
146.495922326, -0,0,-0
146.695958276, -0,0,-0
146.895881914, -0,0,-0
147.095937481, -0,0,-0
147.295928807, -0,0,-0
147.495948135, -0,0,-0
147.695912831, -0,0,-0
147.895905940, -0,0,-0
148.095927653, -0,0,-0
148.295881658, -0,0,-0
148.495936554, -0,0,-0
148.695925425, -0,0,-0
148.895914587, -0,0,-0
149.095940428, -0,0,-0
149.295931012, -0,0,-0
149.495923710, -0,0,-0
149.695896681, -0,0,-0
149.895924466, -0,0,-0
150.096455699, -0,0,-0
150.295922245, -0,0,-0
150.495913301, -0,0,-0
150.695919955, -0,0,-0
150.895917132, -0,0,-0.00425037
151.095924147, -0,0,-0.0546046
151.295932695, -0.0436644,0,-0.0200562
151.495913421, -0.202598,0,-0.0180209
151.695917521, -0.302336,0,-0.020418
151.895935096, -0.332987,0,-0.021659
152.095927023, -0.309725,0,-0.0231777
152.295938396, -0.301949,0,-0.0272858
152.495950762, -0.300558,0,-0.027683
152.695942508, -0.299768,0,-0.0287491
152.895877007, -0.306566,0,-0.0283372
153.095893190, -0.298518,0,-0.0273183
153.295935361, -0.292933,0,-0.0263326
153.495924012, -0.305235,0,-0.0256406
153.695943390, -0.312342,0,-0.024857
153.895912835, -0.306227,0,-0.0240676
154.095926793, -0.29607,0,-0.023875
154.295955540, -0.11036,0,-0.0642573
154.495919764, -0,0,-0.255671
154.695912713, -0,0,-0.380279
154.895888750, -0,0,-0.43623
155.095939377, -0,0,-0.462294
155.295933148, -0,0,-0.466861
155.495938771, -0,0,-0.471099
155.695953330, -0,0,-0.472096
155.895918396, -0,0,-0.471274
156.095967311, -0,0,-0.470033
156.295920394, -0,0,-0.468612
156.495905949, -0,0,-0.459442
156.695913656, -0,0,-0.436751
156.895903418, -0,-0.0248572,-0.377309
157.095919881, -0,-0.0692498,-0.25595
157.295939771, -0,-0.139188,-0.221474
157.495906560, -0,-0.244422,-0.117505
157.695912223, -0,-0.290078,-0.0932043
157.895908729, -0,-0.274069,-0.0740624
158.095877121, -0,-0.476038,-0.0150393
158.295899455, -0,-0.490606,-0
158.495908694, 0.0401594,-0.559213,-0
158.695927903, -0,-0.52804,-0
158.895918367, 0.167332,-0.533086,-0
159.095905034, 0.370881,-0.283746,-0
159.295921327, -0,0,-0.162273
159.495919696, -0,0,-0.199502
159.695906353, -0,0,-0.217105
159.895910262, -0,0,-0.219911
160.095910304, -0,0,-0.23362
160.295919544, -0,0.0827749,-0.294302
160.495925888, -0,0.171145,-0.293209
160.695942431, -0,0.219703,-0.290461
160.895891227, -0,0.231448,-0.280176
161.095911507, -0,0.0881635,-0.162146
161.295921848, -0,0,-0
161.495900190, -0,0,0.0415976
161.695905893, -0,0,0.0929931
161.895888782, -0,0,0.112507
162.095920264, -0,0,0.127654
162.295911980, -0,0,0.134636
162.495897345, -0,0,0.128142
162.695933485, -0,0,0.131251
162.895913049, -0,0,0.129969
163.095920294, -0,0,0.126871
163.295912923, -0,0,0.123488
163.495925398, -0,0,0.123045
163.695941400, -0,0,0.12859
163.895917848, -0,0,0.165887
164.095906378, -0,0,0.180469
164.295917271, -0,0,0.184698
164.495922944, -0,0,0.19065
164.695924889, -0,0,0.179311
164.895938497, -0,0,0.0737403
165.095911007, -0,0,0.0316522
165.295997993, 0.016145,0,0.020976
165.495885794, 0.18945,0,0.00121693
165.695904241, 0.111049,0,0.00111277
165.895920143, 0.212594,0,-0
166.095888034, 0.250687,0,-0
166.295997623, 0.194334,0,-0
166.495915300, 0.132191,0,-0
166.695926753, 0.0329502,0,-0
166.895919963, -0,0,-0
167.095928270, 0.0924983,0,-0
167.295913595, 0.341753,0,-0
167.495919929, 0.455593,0,-0
167.695925962, 0.437524,0,-0
167.895964557, 0.494054,0,-0
168.095921669, 0.456351,0,-0
168.295914968, -0,0,-0
168.495882950, -0,0,-0
168.695941913, -0,0,-0
168.895920986, -0,0,-0
169.095938190, -0,0,-0
169.295883589, -0,0,-0
169.495933966, -0,0,-0.216887
169.695917377, -0,0,-0.156519
169.895882113, -0,0.0556329,-0.170447
170.095919455, -0,0.106582,-0.171098
170.295943673, -0,0,-0.0968382
170.495921994, -0,0,-0.0566675
170.695916706, -0,0.141939,-0.0628467
170.895910637, -0,0.219923,-0.0525953
171.095935696, -0,0.225917,-0.0522409
171.295905361, -0,0.214037,-0.0525963
171.495909170, -0,0.195705,-0.0521284
171.695934430, -0,0.111808,-0.0460871
171.895927869, -0,0,-0.0141165
172.095915588, -0,0,-0
172.295937031, -0,0,-0
172.495910483, -0,0,-0
172.695917107, -0,0,-0
172.895915106, -0,0,-0
173.095931218, -0,0.251354,-0
173.295903137, -0,0.32279,-0
173.495903209, -0,0.382407,-0
173.695910355, -0,0.336429,-0
173.895905177, -0,0.308137,-0
174.095908325, -0,0,-0
174.295914529, -0,0,-0
174.495909171, -0,0,-0
174.695922398, -0,0,-0
174.895940234, -0,0,-0
175.095919908, -0,0,-0
175.295908538, -0,0,-0
175.495912097, -0,0,-0
175.695884938, -0,0,-0
175.895913033, -0,0,-0
176.095900401, -0,0,-0
176.295913198, -0,0,-0
176.495905796, -0,0,-0
176.695935834, -0,0,-0
176.895874240, -0,0,-0
177.095929707, -0,0,-0
177.295961018, -0,0,-0
177.495918280, -0,0,-0
177.695934201, -0,0,-0
177.895924816, -0,0,-0
178.095921502, -0,0,-0
178.295931893, -0,0,-0
178.495887351, -0,0,-0
178.695922740, -0,0,-0
178.895905399, -0,0,-0
179.095912304, -0,0,-0
179.295907277, -0,0,-0
179.495918640, -0,0,-0
179.695927098, -0,0,-0
179.895908486, -0,0,-0
180.095905412, -0,0,-0
180.296029909, -0,0,-0
180.495887262, -0,0,-0
180.695913093, -0,0,-0
180.896021749, -0,0,-0
181.095924198, -0,0,-0
181.295880718, -0,0,-0
181.495911788, -0,0,-0
181.695912903, -0,0,-0
181.895919247, -0,0,-0
182.095915492, -0,0,-0
182.295893683, -0,0,-0
182.495922289, -0,0,-0
182.695930987, -0,0,-0
182.895919868, -0,0,-0
183.095938946, -0,0,-0
183.295932717, -0,0,-0
183.495913813, -0,0,-0
183.695916901, -0,0,-0
183.895979672, -0,0,-0
184.095926463, -0,0,-0
184.295919853, -0,0,-0
184.495923422, -0,0,-0
184.695928643, -0,0,-0
184.895916472, -0,0,-0
185.095920723, -0,0,-0
185.295910335, -0,0,-0
185.495901070, -0,0,-0
185.695920758, -0,0,-0
185.896108254, -0,0,-0
186.095961830, -0,0,-0
186.295930293, -0,0,-0
186.495911089, -0,0,-0
186.695923574, -0,0,-0
186.895929848, -0,0,-0
187.095874626, -0,0,-0
187.295911398, -0,0,-0
187.496014284, -0,0,-0
187.695930808, -0,0,-0
187.895934708, -0,0,-0
188.095912127, -0,0,-0
188.295916217, -0,0,-0
188.495918874, -0,0,-0
188.695915029, -0,0,-0
188.895919700, -0,0,-0
189.095954127, -0,0,-0
189.295902802, -0,0,-0
189.575930487, -0,0,-0
189.775919990, -0,0,-0
189.976023146, -0,0,-0
190.175931646, -0,0,-0
190.375927841, -0,0,-0
190.575916020, -0,0,-0
190.775920120, -0,0,-0
190.975937856, -0,0,-0
191.175939271, -0,0,-0
191.375913524, -0,0,-0
191.575915470, -0,0,-0
191.775910222, -0,0,-0
191.975923619, -0,0,-0
192.175948518, -0,0,-0
192.375930306, -0,0,-0
192.575931160, -0,0,-0
192.775953594, -0,0,-0
192.975913330, -0,0,-0
193.175918241, -0,0,-0
193.375936298, -0,0,-0
193.575898949, -0,0,-0
193.775912196, -0,0,-0
193.975948907, -0,0,-0
194.175909064, -0,0,-0
194.375960143, -0,0,-0
194.575899480, -0,0,-0
194.775934138, -0,0,-0
194.975923380, -0,0,-0
195.195911224, -0,0,-0
195.395955089, -0,0,-0
195.595911449, -0,0,-0
195.795922391, -0,0,-0
195.995916723, -0,0,-0
196.195917567, -0,0,-0
196.395928850, -0,0,-0
196.595920637, -0,0,-0
196.795918725, -0,0,-0
197.115916414, -0,0,-0
197.315913941, -0,0,-0
197.515880971, -0,0,-0
197.715902073, -0,0,-0
197.915946499, -0,0,-0
198.115906756, -0,0,-0
198.315924982, -0,0,-0
198.515932498, -0,0,-0
198.715909457, -0,0,-0
198.915924858, -0,0,-0
199.115918779, -0,0,-0
199.315914633, -0,0,-0
199.515898144, -0,0,-0
199.715890892, -0,0,-0
199.915923516, -0,0,-0
200.115913870, -0,0,-0
200.315925825, -0,0,-0
200.515921749, -0,0,-0
200.715914357, -0,0,-0
200.915915812, -0,0,-0
201.115885998, -0,0,-0
201.315926967, -0,0,-0
201.515926468, -0,0,-0
201.715922824, -0,0,-0
201.915879454, -0,0,-0
202.115917959, -0,0,-0
202.316120102, -0,0,-0
202.515915869, -0,0,-0
202.715914749, -0,0,-0
202.915909080, -0,0,-0
203.115961661, -0,0,-0
203.315886822, -0,0,-0
203.515931739, -0,0,-0
203.715913988, -0,0,-0
203.915928257, -0,0,-0
204.115896138, -0,0,-0
204.315910417, -0,0,-0
204.515919005, -0,0,-0
204.715895563, -0,0,-0
204.915919510, -0,0,-0
205.115908351, -0,0,-0
205.315905177, -0,0,-0
205.515883138, -0,0,-0
205.715906754, -0,0,-0
205.915911385, -0,0,-0
206.115897762, -0,0,-0
206.315885440, -0,0,-0
206.515925849, -0,0,-0
206.715891326, -0,0,-0
206.915945911, -0,0,-0
207.115963706, -0,0,-0
207.315921158, -0,0,-0
207.515909779, -0,0,-0
207.715908559, -0,0,-0
207.915917598, -0,0,-0
208.115925966, -0,0,-0
208.315915057, -0,0,-0
208.515972678, -0,0,-0
208.715917235, -0,0,-0
208.915906257, -0,0,-0
209.115921367, -0,0,-0
209.315951847, -0,0,-0
209.515913256, -0,0,-0
209.715915162, -0,0,-0
209.915922107, -0,0,-0
210.115961684, -0,0,-0
210.315923324, -0,0,-0
210.515922935, -0,0,-0
210.715888562, -0,0,-0
210.915912529, -0,0,-0
211.135950328, -0,0,-0
211.335908922, -0,0,-0
211.536006037, -0,0,-0
211.735923373, -0,0,-0
211.935927282, -0,0,-0
212.135917336, -0,0,-0
212.335957834, -0,0,-0
212.535965781, -0,0,-0
212.735934334, -0,0,-0
212.936470807, -0,0,-0
213.135917406, -0,0,-0
213.335922769, -0,0,-0
213.535910137, -0,0,-0
213.735919907, -0,0,-0
213.935938124, -0,0,-0
214.135914722, -0,0,-0
214.336041813, -0,0,-0
214.535913093, -0,0,-0
214.735914768, -0,0,-0
214.935933335, -0,0,-0
215.135909532, -0,0,-0
215.335922208, -0,0,-0
215.535932139, -0,0,-0
215.735928434, -0,0,-0
215.935910152, -0,0,-0
216.135895877, -0,0,-0
216.335922339, -0,0,-0
216.536574550, -0,0,-0
216.735910330, -0,0,-0
216.935930661, -0,0,-0
217.135946553, -0,0,-0
217.335932929, -0,0,-0
217.535906070, -0,0,-0
217.735924016, -0,0,-0
217.935928326, -0,0,-0
218.135942355, -0,0,-0
218.335921317, -0,0,-0
218.535908545, -0,0,-0
218.735929547, -0,0,-0
218.935914731, -0,0,-0
219.135920484, -0,0,-0
219.336300893, -0,0,-0
219.535911802, -0,0,-0
219.735952591, -0,0,-0
219.935953354, -0,0,-0
220.135922599, -0,0,-0
220.335921338, -0,0,-0
220.535934615, -0,0,-0
220.735922144, -0,0,-0
220.935920313, -0,0,-0
221.135926717, -0,0,-0
221.335906591, -0,0,-0
221.535912224, -0,0,-0
221.735914460, -0,0,-0
221.935922096, -0,0,-0
222.135938299, -0,0,-0
222.335914176, -0,0,-0
222.536048511, -0,0,-0
222.736078720, -0,0,-0
222.935907930, -0,0,-0
223.135919544, -0,0,-0
223.335927381, -0,0,-0
223.535916753, -0,0,-0
223.735887670, -0,0,-0
223.935921015, -0,0,-0
224.135915346, -0,0,-0
224.335913816, -0,0,-0
224.535913447, -0,0,-0
224.735965006, -0,0,-0
224.935931054, -0,0,-0
225.135915296, -0,0,-0
225.335883539, -0,0,-0
225.535919288, -0,0,-0
225.735978582, -0,0,-0
225.935924352, -0,0,-0
226.135911670, -0,0,-0
226.335979851, -0,0,-0
226.535907406, -0,0,-0
226.735927466, -0,0,-0
226.935910636, -0,0,-0
227.135938271, -0,0,-0
227.335964602, -0,0,-0
227.535920591, -0,0,-0
227.735922768, -0,0,-0
227.935884828, 0.0158206,0,-0
228.135953299, 0.157129,0,-0
228.335921141, -0,0,-0
228.535894182, -0,0,-0
228.735913481, -0,0,-0
228.935918262, 0.173885,0,-0
229.135916260, -0,0,-0
229.335917705, -0,0,-0
229.535919280, -0,0,-0
229.735905075, -0,0,-0
229.935905578, 0.194629,0,-0
230.135924055, 0.272185,0,-0
230.335917915, -0,0,-0
230.535930731, 0.24965,0,-0
230.735921967, -0,0,-0
230.935919585, -0,0,-0
231.135913686, -0,0,-0
231.335917345, -0,0,-0
231.535907548, -0,0,-0
231.735938679, -0,0,-0
231.935921468, -0,0,-0
232.135908696, -0,0,-0
232.335932924, -0,0,-0
232.535908039, -0,0,-0
232.735911598, -0,0,-0
232.935913053, -0,0,-0
233.135922733, -0,0,-0
233.335921954, -0,0,-0
233.535962542, -0,0,-0
233.735936906, -0,0,-0
233.935986201, -0,0,-0
234.135910300, -0,0,-0
234.335923567, -0,0,-0
234.535896789, -0,0,-0
234.735943870, -0,0,-0
234.935961124, -0,0,-0
235.135912094, -0,0,-0
235.335908630, -0,0,-0
235.535886330, -0,0,-0
235.735912982, -0,0,-0
235.935947028, -0,0,-0
236.135930269, -0,0,-0
236.335935641, -0,0,-0
236.535950992, -0,0,-0
236.735933151, -0,0,-0
236.935938803, -0,0,-0
237.135942492, -0,0,-0
237.335903811, -0,0,-0
237.535917830, -0,0,-0
237.735893766, -0,0,-0
237.935915239, -0,0,-0
238.135890424, -0,0,-0
238.335882571, -0,0,-0
238.535904264, -0,0,-0
238.735910237, -0,0,-0
238.935920128, -0,0,-0
239.135920120, -0,0,-0
239.335913079, -0,0,-0
239.535912230, -0,0,-0
239.735933712, -0,0,-0
239.935919948, -0,0,-0
240.135923728, -0,0,-0
240.335895366, -0,0,-0
240.535920285, -0,0,-0
240.735914496, -0,0,-0
240.935913076, -0,0,-0
241.135924980, -0,0,-0
241.335954809, -0,0,-0
241.535908684, -0,0,-0
241.735947950, -0,0,-0
241.935928626, -0,0,-0
242.135944017, -0.0403961,0,-0
242.335923290, -0.241719,0,-0
242.535924474, -0.34258,0,-0
242.735913726, -0.402757,0,-0.000442041
242.935946590, -0.393577,0,-0.00880395
243.135954277, -0.397663,0,-0.00890826
243.335872104, -0.397026,0,-0.00894601
243.535911270, -0.38475,0,-0.00985549
243.735917624, -0.375707,0,-0.0170571
243.935933105, -0.313371,0,-0.0238529
244.135954938, -0,0,-0.0403135
244.335913071, -0,0,-0.0532223
244.535922581, -0,0,-0.0435689
244.735917063, -0,0,-0.0550847
244.935919549, -0,0,-0.22499
245.135939860, -0,0,-0.451254
245.335910657, -0,0,-0.483656
245.535909617, -0,0,-0.498795
245.735899079, -0,0,-0.508995
245.935922445, -0,0,-0.513031
246.135993762, -0,0,-0.516737
246.335861104, -0,0,-0.518077
246.535911120, -0,0,-0.514042
246.735909048, -0,0,-0.50927
246.936544778, -0,0,-0.502197
247.135930573, -0,0,-0.497622
247.335909706, -0,0,-0.492164
247.535926279, -0,0,-0.487442
247.735918346, -0,0,-0.483845
247.935943616, -0,0,-0.478301
248.135941905, -0,0,-0.478266
248.335912682, -0,0,-0.476243
248.535917052, -0,0,-0.474772
248.735922494, -0,0,-0.477213
248.935910033, -0,0,-0.481878
249.135928901, -0,0,-0.484348
249.335930386, -0,0,-0.487502
249.535928564, -0,0,-0.486354
249.735927925, -0,0,-0.485271
249.935918580, -0,0,-0.485785
250.135947166, -0,0,-0.480123
250.335885161, -0,0,-0.464875
250.535917664, -0,-0.0942257,-0.429992
250.735927415, -0,-0.298447,-0.359345
250.935920273, -0,-0.411846,-0.398574
251.135913292, -0,-0.481915,-0.438946
251.335925397, -0,-0.539022,-0.449087
251.535918456, -0,-0.506839,-0.433088
251.735912677, -0,-0.182874,-0.258505
251.935913701, -0,0,-0.111783
252.135914444, -0,0,-0.0554516
252.335912312, -0,0,-0.0371973
252.536146335, -0,0,-0.0143743
252.735885957, -0,0,-0.00583583
252.935916797, -0,0,-0.00583772
253.135877625, -0,0,-0
253.335910018, -0,0,-0
253.535888490, -0,0,-0
253.735909231, -0,0,-0
253.935904324, -0,0,-0


==> data/task_timings.csv <==
Team,NimbRo Day 2 (Ours),NimbRo Day 1 (Ours),Pollen Robotics Day 1,Team Northeastern Day 2,Pollen Robotics Day 2,Inbiodroid Day 1,Team Unist Day 1,Team Unist Day 2,Avatrina Day 2,Team SNU Day 1,Team SNU Day 2,Alterego Day 2,I-Botics Day 1,Avatrina Day 1,Team Northeastern Day 1
Task5,32,60,75,74,122,146,158,120,170,152,159,201,117,190,243
Task8,26,50,50,60,51,86,89,136,90,109,109,73,177,144,116
